Triadic Exploration and Exploration with Multiple Experts

Formal Concept Analysis (FCA) provides a method called attribute exploration which helps a domain expert discover structural dependencies in knowledge domains that can be represented by a formal context (a cross table of objects and attributes). Triadic Concept Analysis is an extension of FCA that incorporates the notion of conditions. Many extensions and variants of attribute exploration have been studied but only few attempts at incorporating multiple experts have been made. In this paper we present triadic exploration based on Triadic Concept Analysis to explore conditional attribute implications in a triadic domain. We then adapt this approach to formulate attribute exploration with multiple experts that have different views on a domain.

==> lattice.tikz <==
\colorlet{mivertexcolor}{black}
\colorlet{jivertexcolor}{black}
\colorlet{vertexcolor}{mivertexcolor}
\colorlet{bordercolor}{black!80}
\colorlet{linecolor}{gray}
\tikzset{vertexbase/.style={semithick, shape=circle, inner sep=2pt, outer sep=0pt, draw=bordercolor},%
  vertex/.style={vertexbase, fill=vertexcolor!45},%
  mivertex/.style={vertexbase, fill=mivertexcolor!45},%
  jivertex/.style={vertexbase, fill=jivertexcolor!45},%
  divertex/.style={vertexbase, top color=mivertexcolor!45, bottom color=jivertexcolor!45},%
  conn/.style={-, thick, color=linecolor}%
}
\begin{tikzpicture}
  \begin{scope} %for scaling and the like
    \begin{scope} %draw vertices
      \foreach \nodename/\nodetype/\xpos/\ypos in {%
        0/vertex/0.15836177474402735/1.364505119453927,
        1/divertex/-1.0/3.0,
        2/divertex/1.667576791808874/4.045051194539251,
        3/divertex/-1.0/5.0,
        4/vertex/0.11331058020477869/6.275085324232084
      } \node[\nodetype] (\nodename) at (\xpos, \ypos) {};
    \end{scope}
    \begin{scope} %draw connections
      \path (1) edge[conn] (3);
      \path (3) edge[conn] (4);
      \path (2) edge[conn] (4);
      \path (0) edge[conn] (2);
      \path (0) edge[conn] (1);
    \end{scope}
    \begin{scope} %add labels
      \foreach \nodename/\labelpos/\labelopts/\labelcontent in {%
        0/below//{\parbox[c]{9.0cm}{early-morning $\implies$ working-hours\\ working-hours, night $\implies$ late-evening, early-morning, evening\\ late-evening $\implies$ working-hours, evening\\ evening $\implies$ working-hours}},
        1/below left//{\parbox[c]{3.5cm}{working-hours, evening \\$\implies$ late-evening}},
        1/above left//{Sat},
        2/below right//{\parbox[c]{5.0cm}{working-hours $\implies$ early-morning\\ night $\implies$ working-hours, late-evening,\\\phantom{night $\implies$} early-morning, evening}},
        2/above right//{Mo-Fr},
        3/below left //{\parbox[c]{3.5cm}{working-hours\\ $\implies$ late-evening, evening}},
        3/above left//{Sun}
      } \coordinate[label={[\labelopts]\labelpos:{\labelcontent}}](c) at (\nodename);
    \end{scope}
  \end{scope}
\end{tikzpicture}


